Milky Way Satellite Census. III. Constraints on Dark Matter Properties from Observations of Milky Way Satellite Galaxies

We perform a comprehensive study of Milky Way (MW) satellite galaxies to constrain the fundamental properties of dark matter (DM). This analysis fully incorporates inhomogeneities in the spatial distribution and detectability of MW satellites and marginalizes over uncertainties in the mapping between galaxies and DM halos, the properties of the MW system, and the disruption of subhalos by the MW disk. Our results are consistent with the cold, collisionless DM paradigm and yield the strongest cosmological constraints to date on particle models of warm, interacting, and fuzzy dark matter. At $95\%$ confidence, we report limits on (i) the mass of thermal relic warm DM, $m_{\rm WDM} > 6.5\ \mathrm{keV}$ (free-streaming length, $\lambda_{\rm{fs}} \lesssim 10\,h^{-1}\ \mathrm{kpc}$), (ii) the velocity-independent DM-proton scattering cross section, $\sigma_{0} < 8.8\times 10^{-29}\ \mathrm{cm}^{2}$ for a $100\ \mathrm{MeV}$ DM particle mass (DM-proton coupling, $c_p \lesssim (0.3\ \mathrm{GeV})^{-2}$), and (iii) the mass of fuzzy DM, $m_{\phi}> 2.9 \times 10^{-21}\ \mathrm{eV}$ (de Broglie wavelength, $\lambda_{\rm{dB}} \lesssim 0.5\ \mathrm{kpc}$). These constraints are complementary to other observational and laboratory constraints on DM properties.

==> intro.txt <==
\subsection{Warm Dark Matter (WDM)} 
\label{sec:wdm}

\begin{wrapfigure}{r}{0.5\textwidth}
\vspace{-1.6cm}
  \begin{center}
    \includegraphics[width=0.5\textwidth]{snu_limits.pdf}
  \end{center}
  \vspace{-0.3cm}
  \caption{Current (blue) and future (red) sensitivity to resonantly produced sterile neutrinos from observations of small scale structure (this ECA). 
Sensitivity is estimated following \citet{Schneider:2016}. 
Constraints from continuum X-ray searches and cosmological production are shown in gray \citep{Adhikari:2017}, while the $\roughly 3.5\keV$ X-ray line \citep{Boyarsky:2014} is shown as a point with error bars.
Projected sensitivity from the KATRIN experiment is shown with the dashed line \citep{Adhikari:2017}. 
\label{fig:sterile}
}
\end{wrapfigure}

In the standard thermal dark matter paradigm, primordial inhomogeneities in the matter density field are washed out by collisional damping and free streaming of particle dark matter \citep[e.g.,][]{Hofmann:2001,Green:2003un}. %, Bertschinger:2006nq, Loeb:2005pm}.  
%For a canonical heavy thermal relic dark matter particle \citep[\eg, the WIMP;][]{steigman1985,Jungman:1995df}, these processes erase cosmological perturbations with $M \leq 10^{-6} \Msun$ \citep[i.e., Earth mass;][]{Green:2003un, 2005Natur.433..389D}. 
Lighter dark matter particles continue to free stream until later times, thus suppressing the formation of structure at higher mass scales. 
Particles that are semi-relativistic at decoupling are conventionally referred to as warm dark matter \citep[WDM;][]{Bond:1983hb,Bode:2000gq,Dalcanton:2000hn}. 
%WDM constitutes a subclass of sub-GeV dark matter candidates. % that are being targeted by the recend DOE BRN on dark matter.

One well-motivated WDM candidate is a sterile neutrino, $\nu_{\rm s}$, with a mass, $m_{\rm s}$, in the keV range \citep[\eg,][]{Dodelson:1994,Abazajian:2017tcc,Adhikari:2017}. The most relevant Lagrangian term is the Majorana mass term,
%\supset
\begin{equation}
    \mathcal{L}_s = -\frac{1}{2}m_{\rm s}\bar{\nu}_{\rm s} \nu_{\rm s}.
\end{equation}
\noindent Interestingly, sterile neutrinos typically mix with Standard Model neutrinos, allowing the former to decay and produce a potentially observable X-ray signal \citep[\eg,][]{Abazajian:2001vt}. %\citep[\eg,][]{Asaka:2005an}
Hints of such a signal have been claimed in deep X-ray data in the form of a narrow 3.5 keV line \citep[e.g.,][]{Boyarsky:2014, Bulbul:2014, Boyarsky:2015, Iakubovskyi:2015}, which has renewed interest in understanding structure formation in WDM cosmologies \citep[\eg,][]{Lovell:2013ola,Bose:2016irl,Bozek:2018ekc}. 
Generally speaking, both the sterile neutrino mass and its thermal history play an important role structure formation.
% in determining the small-scale dark matter distribution within any given particle model. 
%For instance, at a fixed particle mass, a species created in the early universe with a velocity distribution that is skewed towards low-momentum particles \citep[\eg,][]{Shi:1998km,Venumadhav:2015pla} will display less free-streaming damping of cosmological structure than a species with a thermal (i.e., Fermi-Dirac) distribution. 
To avoid ambiguity, it is customary to quote WDM constraints simply in terms of a particle mass, $\mWDM$, assuming that the dark matter followed a thermal distribution at early times.
Following \citet{Schneider:2012}, the WDM particle mass can be related to the half-mode mass by
\begin{equation} \label{eqn:mWDM}
    \mWDM =  2.32 \left(\frac{\Omega_m}{0.25}\right)^{0.4} \left(\frac{h}{0.7}\right)^{0.8} \left(\frac{\Mhm}{10^{9} \Msun} \right)^{-0.3} \keV.
\end{equation}
%In the equation above, $\mWDM$ is the thermal-relic-equivalent particle mass. 
Measurements of the halo mass function can be translated into constraints on the particle mass for a specific WDM model through its specific mapping between particle mass and the early-time momentum distribution.
Such measurements of WDM are a critical test for the existence of keV-mass sterile neutrinos (\figref{sterile}).


\subsection{Scattering Dark Matter (SDM)}
\label{sec:sdm}

\begin{wrapfigure}{r}{0.5\textwidth}
\vspace{-1.8cm}
  \begin{center}
    \includegraphics[width=0.5\textwidth]{sdm_limits.pdf}
  \end{center}
  \vspace{-0.3cm}
  \caption{Current (blue) and future (red) sensitivity to dark matter-nucleon scattering from observations of small-scale structure (this ECA). 
Projections are derived following the formalism of \citet{Nadler:2019b} assuming sensitivity to half-mode mass of $\Mhm \sim 10^6 \Msun$ (\tabref{probes}). 
%Figure adapted from \citet{Drlica-Wagner:2019xan}.
\label{fig:adw_scatter}\vspace{-1cm}
}
\end{wrapfigure}

Underground direct detection experiments are largely insensitive to dark matter particles with very large scattering cross sections because such particles lose most of their kinetic energy before reaching the experiments \citep[\eg,][]{Zaharijas:2004jv}.
Cosmology provides a unique, complementary test of these scattering dark matter (SDM) models.
In particular, cosmology is sensitive to very large (closer to nuclear-scale rather than weak-scale) scattering cross sections and sub-MeV dark matter masses, both of which are largely inaccessible to direct searches.
Such large cross sections may arise in a wide variety of models, and they are experimentally viable over a range of masses and cross section (\figref{adw_scatter}).

Instead of focusing on a particular SDM model, it is possible to describe the low-energy scattering processes with a non-relativistic effective field theory \citep[e.g.,][]{Fan:2010gt,Fitzpatrick:2012ix,Anand:2013yka}.
The effective Lagrangian has the form,
\begin{equation}
    \mathcal{L}_\textrm{eff}(\vec{x})
    = C \Psi_\chi^\ast (\vec{x}) \mathcal{O}_\chi \Psi_\chi (\vec{x})
    \Psi_N^\ast (\vec{x}) \mathcal{O}_N \Psi_N (\vec{x}) ,
\end{equation}
where $\Psi (\vec{x})$ are the non-relativistic fields for the dark matter, $\chi$, and nucleon, $N$.
Dark matter experiments seek to measure the coefficient $C$ for a variety of possible operators, $\mathcal{O}_\chi$ and $\mathcal{O}_N$, that encode the scattering physics.
In contrast, cosmological observables are sensitive to the magnitude and velocity dependence of the cross section regardless of the specific underlying SDM model.
Thus, while laboratory searches for dark matter typically rely on assumptions about the detailed form of the interaction, cosmology offers broad, generic probes of dark matter physics.

Cosmologically, scattering results in the exchange of momentum between the photon–baryon and dark matter fluids in the early Universe.
Thus, matter perturbations on scales that enter the cosmological horizon while scattering is efficient are damped \citep[e.g.,][]{Boddy:2018kfv}.
The damping scale is set by the interaction strength, and since smaller modes spend more time inside the horizon, the cumulative damping effect is the largest at small scales.
The effect of scattering is qualitatively similar to a cutoff in the matter power spectrum arising in WDM scenarios.
Following the work of \citet{Nadler:2019b}, a relation between the dark matter particle mass, scattering cross section, and halo mass can be derived analytically. 
Alternatively, Boltzmann solver codes \citep[e.g., \code{CLASS};][]{Blas:2011rf} can be used to map the half-mode mass in SDM scenarios to similar curves in WDM (\figref{transfer}).
Constraints on the half-mode mass map to constraints on the dark matter-nucleon scattering cross section, $\sigma_0$, as a function of dark matter particle mass, $m_{\rm SDM}$.

\clearpage
\subsection{Fuzzy Dark Matter (FDM)}
\label{sec:fdm}

\begin{wrapfigure}{r}{0.5\textwidth}
\vspace{-2.0cm}
  \begin{center}
    \includegraphics[width=0.5\textwidth]{fdm_limits_gBL.pdf}
  \end{center}
  \vspace{-0.3cm}
  \caption{Current (blue) and future (red) sensitivity to dark matter vector coupling from observations of small-scale structure (this ECA). Projection assumes sensitivity to half-mode mass of $\Mhm \sim 10^6 \Msun$. Projections for the MAGIS-100 experiment at Fermilab \citep{MAGIS:2018} and tests of the equivalence principle with torsion balances \citep{Wagner:2012,Graham:2016} are also shown.\label{fig:adw_fdm} \vspace{-2em}
}
\end{wrapfigure}
For particle masses lower than $\roughly10^{-3}\eV$, the dark matter occupation fraction is high enough that dark matter is required to behave as a bosonic field. 
Due to the delocalization of ultra-light bosonic dark matter, these models are commonly referred to as ``fuzzy'' dark matter \citep[FDM; \eg,][]{Hu:2000,Hui:2017}.
Ultra-light axion-like particles represent one class of FDM, which could couple to photons, electrons, nucleons, and/or gluons \citep[e.g.][]{Graham:2011,Stadnik:2014,Graham:2018}.
Such models can be probed with various experimental techniques including nuclear magnetic resonance \citep[e.g., CASPEr;][]{Abel:2017,Tu:2019} and atom interferometry \citep[e.g., MAGIS-100;][]{MAGIS:2018}.

Cosmological observations are highly complementary to other experimental probes of ultra-light dark matter. 
\emph{In particular, cosmological measurements place the only known limit on the minimum mass of dark matter.}
The de Broglie wavelength of dark matter must be smaller than the smallest observed dark matter halos, $\mathcal{O}(1\kpc)$, setting a robust lower limit on particle mass at $m_\phi \gtrsim 10^{-22}\eV$ \citep[e.g.,][]{Hu:2000}. %\citep{1703.04683}.
In addition, FDM models suppress the formation of small dark matter halos due to quantum interference effects, and thus measurements of the least massive dark matter halos are sensitive to the mass scale of FDM (\figref{adw_fdm}).
Following \citet[][]{1703.09126}, the FDM mass, $m_\phi$, can be related to the halo half-mode mass, $M_{\rm hm}$, by
\begin{equation}
m_\phi = 1.3 \times 10^{-21} \left( \frac{\Omega_m}{0.25} \right)^{0.95} \left( \frac{h}{0.7} \right)^{1.9} \left( \frac{M_{\rm hm}}{10^{9}\Msun} \right)^{-0.71} \eV.
\end{equation}
Such a formulation is qualitatively similar to the relation between $\mWDM$ and $\Mhm$; however, it should be noted that precise predictions of the non-linear growth of structure in FDM cosmologies is a topic of active theoretical and computational research \citep[e.g.,][]{Du:2017,Li:2018kyk,1807.06018,Schutz:2020}.


